Resurgent large genus asymptotics of intersection numbers

In this paper, we present a novel approach for computing the large genus asymptotics of intersection numbers. Our strategy is based on a resurgent analysis of the $n$-point functions of such intersection numbers, which are computed via determinantal formulae, and relies on the presence of a quantum curve. With this approach, we are able to extend the recent results of Aggarwal for Witten-Kontsevich intersection numbers with the computation of all subleading corrections, proving a conjecture of Guo-Yang, and to obtain new results on $r$-spin and Theta-class intersection numbers.

==> Images/alpha00.txt <==
x y
1 0.8726646260
2 0.9332663361
3 0.9548697235
4 0.9659214565
5 0.9726292443
6 0.9771321575
7 0.9803634147
8 0.9827948715
9 0.9846906950
10 0.9862102794
11 0.9874554944
12 0.9884944837
13 0.9893745536
14 0.9901295708
15 0.9907844184
16 0.9913577890
17 0.9918639971
18 0.9923141895
19 0.9927171761
20 0.9930800113
21 0.9934084108
22 0.9937070545
23 0.9939798112
24 0.9942299067
25 0.9944600525
26 0.9946725440
27 0.9948693374
28 0.9950521103
29 0.9952223094
30 0.9953811891
31 0.9955298422
32 0.9956692253
33 0.9958001793
34 0.9959234463
35 0.9960396838
36 0.9961494766
37 0.9962533460
38 0.9963517589
39 0.9964451342
40 0.9965338490
41 0.9966182438
42 0.9966986266
43 0.9967752769
44 0.9968484487
45 0.9969183735
46 0.9969852628
47 0.9970493101
48 0.9971106927
49 0.9971695734
50 0.9972261023
51 0.9972804175
52 0.9973326464
53 0.9973829071
54 0.9974313087
55 0.9974779525
56 0.9975229326
57 0.9975663364
58 0.9976082453
59 0.9976487353
60 0.9976878772

==> Images/alpha01.txt <==
x y
1 0.5235987756
2 0.7635815477
3 0.8425321090
4 0.8819282863
5 0.9055513654
6 0.9212960342
7 0.9325408091
8 0.9409738132
9 0.9475325555
10 0.9527794225
11 0.9570722484
12 0.9606495687
13 0.9636765133
14 0.9662710270
15 0.9685196000
16 0.9704870987
17 0.9722231258
18 0.9737662607
19 0.9751469606
20 0.9763895910
21 0.9775138762
22 0.9785359544
23 0.9794691570
24 0.9803245934
25 0.9811115955
26 0.9818380596
27 0.9825107121
28 0.9831353185
29 0.9837168492
30 0.9842596115
31 0.9847673574
32 0.9852433695
33 0.9856905328
34 0.9861113926
35 0.9865082036
36 0.9868829698
37 0.9872374786
38 0.9875733293
39 0.9878919571
40 0.9881946536
41 0.9884825847
42 0.9887568049
43 0.9890182708
44 0.9892678521
45 0.9895063410
46 0.9897344609
47 0.9899528737
48 0.9901621861
49 0.9903629552
50 0.9905556936
51 0.9907408737
52 0.9909189317
53 0.9910902705
54 0.9912552634
55 0.9914142568
56 0.9915675718
57 0.9917155074
58 0.9918583418
59 0.9919963345
60 0.9921297274

==> Images/alpha02.txt <==
x y
1 0.8726646260
2 0.8201431439
3 0.8649996319
4 0.8939273106
5 0.9130044631
6 0.9263720454
7 0.9362194710
8 0.9437618837
9 0.9497183284
10 0.9545389412
11 0.9585190696
12 0.9618602172
13 0.9647044349
14 0.9671546767
15 0.9692873524
16 0.9711603468
17 0.9728183038
18 0.9742962016
19 0.9756218313
20 0.9768175505
21 0.9779015478
22 0.9788887707
23 0.9797916160
24 0.9806204511
25 0.9813840130
26 0.9820897161
27 0.9827438937
28 0.9833519875
29 0.9839186994
30 0.9844481129
31 0.9849437916
32 0.9854088593
33 0.9858460658
34 0.9862578412
35 0.9866463410
36 0.9870134840
37 0.9873609836
38 0.9876903750
39 0.9880030373
40 0.9883002131
41 0.9885830249
42 0.9888524895
43 0.9891095297
44 0.9893549854
45 0.9895896223
46 0.9898141401
47 0.9900291795
48 0.9902353283
49 0.9904331265
50 0.9906230715
51 0.9908056217
52 0.9909812007
53 0.9911502003
54 0.9913129835
55 0.9914698870
56 0.9916212237
57 0.9917672847
58 0.9919083410
59 0.9920446456
60 0.9921764346

==> Images/alpha03.txt <==
x y
1 0
2 0.8201431439
3 0.8693203094
4 0.8970849486
5 0.9152403924
6 0.9280094684
7 0.9374622622
8 0.9447344665
9 0.9504989616
10 0.9551787663
11 0.9590527332
12 0.9623119517
13 0.9650916656
14 0.9674902399
15 0.9695809048
16 0.9714192884
17 0.9730483983
18 0.9745020038
19 0.9758069873
20 0.9769850129
21 0.9780537329
22 0.9790276748
23 0.9799189024
24 0.9807375171
25 0.9814920406
26 0.9821897121
27 0.9828367208
28 0.9834383892
29 0.9839993200
30 0.9845235134
31 0.9850144627
32 0.9854752322
33 0.9859085208
34 0.9863167150
35 0.9867019329
36 0.9870660608
37 0.9874107841
38 0.9877376132
39 0.9880479059
40 0.9883428860
41 0.9886236595
42 0.9888912282
43 0.9891465022
44 0.9893903097
45 0.9896234062
46 0.9898464821
47 0.9900601701
48 0.9902650503
49 0.9904616564
50 0.9906504794
51 0.9908319726
52 0.9910065546
53 0.9911746127
54 0.9913365058
55 0.9914925670
56 0.9916431059
57 0.9917884104
58 0.9919287488
59 0.9920643715
60 0.9921955121

==> Images/alpha10.txt <==
x y
1 -0.1910030610
2 -0.3003014874
3 -0.3384770734
4 -0.3578247072
5 -0.3695052013
6 -0.3773194010
7 -0.3829134143
8 -0.3871153905
9 -0.3903872781
10 -0.3930070377
11 -0.3951519270
12 -0.3969403107
13 -0.3984542392
14 -0.3997523813
15 -0.4008777982
16 -0.4018628094
17 -0.4027321452
18 -0.4035050506
19 -0.4041967261
20 -0.4048193371
21 -0.4053827354
22 -0.4058949842
23 -0.4063627463
24 -0.4067915755
25 -0.4071861381
26 -0.4075503835
27 -0.4078876764
28 -0.4082009017
29 -0.4084925464
30 -0.4087647666
31 -0.4090194403
32 -0.4092582110
33 -0.4094825230
34 -0.4096936512
35 -0.4098927246
36 -0.4100807469
37 -0.4102586136
38 -0.4104271257
39 -0.4105870024
40 -0.4107388908
41 -0.4108833750
42 -0.4110209835
43 -0.4111521958
44 -0.4112774476
45 -0.4113971361
46 -0.4115116239
47 -0.4116212427
48 -0.4117262966
49 -0.4118270651
50 -0.4119238050
51 -0.4120167532
52 -0.4121061284
53 -0.4121921327
54 -0.4122749532
55 -0.4123547636
56 -0.4124317250
57 -0.4125059873
58 -0.4125776900
59 -0.4126469632
60 -0.4127139284

==> Images/alpha11.txt <==
x y
1 -0.7146018366
2 -1.063883035
3 -1.181009182
4 -1.239752994
5 -1.275056567
6 -1.298615435
7 -1.315454223
8 -1.328089204
9 -1.337919834
10 -1.345786460
11 -1.352224175
12 -1.357589879
13 -1.362130752
14 -1.366023408
15 -1.369397398
16 -1.372349908
17 -1.374955271
18 -1.377271311
19 -1.379343687
20 -1.381208928
21 -1.382896612
22 -1.384430939
23 -1.385831903
24 -1.387116169
25 -1.388297734
26 -1.389388443
27 -1.390398389
28 -1.391336220
29 -1.392209396
30 -1.393024378
31 -1.393786798
32 -1.394501580
33 -1.395173056
34 -1.395805044
35 -1.396400928
36 -1.396963717
37 -1.397496092
38 -1.398000455
39 -1.398478959
40 -1.398933544
41 -1.399365960
42 -1.399777788
43 -1.400170467
44 -1.400545300
45 -1.400903477
46 -1.401246085
47 -1.401574116
48 -1.401888483
49 -1.402190020
50 -1.402479499
51 -1.402757627
52 -1.403025060
53 -1.403282403
54 -1.403530217
55 -1.403769020
56 -1.403999297
57 -1.404221495
58 -1.404436032
59 -1.404643298
60 -1.404843656

==> Images/alpha12.txt <==
x y
1 -0.1910030610
2 -0.8093558526
3 -1.012502761
4 -1.113763238
5 -1.174439748
6 -1.214861250
7 -1.243720315
8 -1.265357616
9 -1.282182625
10 -1.295640175
11 -1.306649306
12 -1.315822507
13 -1.323583692
14 -1.330235592
15 -1.336000171
16 -1.341043873
17 -1.345493964
18 -1.349449418
19 -1.352988363
20 -1.356173297
21 -1.359054810
22 -1.361674289
23 -1.364065922
24 -1.366258199
25 -1.368275048
26 -1.370136716
27 -1.371860451
28 -1.373461033
29 -1.374951205
30 -1.376342012
31 -1.377643071
32 -1.378862797
33 -1.380008586
34 -1.381086963
35 -1.382103708
36 -1.383063957
37 -1.383972291
38 -1.384832811
39 -1.385649194
40 -1.386424751
41 -1.387162471
42 -1.387865056
43 -1.388534958
44 -1.389174405
45 -1.389785428
46 -1.390369882
47 -1.390929462
48 -1.391465723
49 -1.391980093
50 -1.392473886
51 -1.392948311
52 -1.393404488
53 -1.393843448
54 -1.394266149
55 -1.394673477
56 -1.395066256
57 -1.395445251
58 -1.395811177
59 -1.396164697
60 -1.396506431

==> Images/alpha13.txt <==
x y
1 -1.500000000
2 -0.8093558526
3 -0.9800976795
4 -1.080608040
5 -1.144254703
6 -1.187843771
7 -1.219485886
8 -1.243474504
9 -1.262276478
10 -1.277405162
11 -1.289838904
12 -1.300237666
13 -1.309062539
14 -1.316645283
15 -1.323230642
16 -1.329003090
17 -1.334104284
18 -1.338644799
19 -1.342712205
20 -1.346376746
21 -1.349695425
22 -1.352714977
23 -1.355474087
24 -1.358005045
25 -1.360335017
26 -1.362487024
27 -1.364480698
28 -1.366332890
29 -1.368058141
30 -1.369669065
31 -1.371176660
32 -1.372590557
33 -1.373919226
34 -1.375170147
35 -1.376349948
36 -1.377464527
37 -1.378519146
38 -1.379518515
39 -1.380466865
40 -1.381368005
41 -1.382225375
42 -1.383042087
43 -1.383820967
44 -1.384564583
45 -1.385275276
46 -1.385955187
47 -1.386606272
48 -1.387230326
49 -1.387828998
50 -1.388403806
51 -1.388956148
52 -1.389487317
53 -1.389998506
54 -1.390490823
55 -1.390965294
56 -1.391422870
57 -1.391864440
58 -1.392290828
59 -1.392702804
60 -1.393101086

==> Images/alpha20.txt <==
x y
1 0
2 0.3490955378
3 0.4691375596
4 0.5295776353
5 0.5659375847
6 0.5902089857
7 0.6075585431
8 0.6205768000
9 0.6307053246
10 0.6388099834
11 0.6454421890
12 0.6509697458
13 0.6556473897
14 0.6596571312
15 0.6631324772
16 0.6661735778
17 0.6688570310
18 0.6712424209
19 0.6733767930
20 0.6752977876
21 0.6770358777
22 0.6786159977
23 0.6800587471
24 0.6813812928
25 0.6825980561
26 0.6837212398
27 0.6847612396
28 0.6857269663
29 0.6866261020
30 0.6874653045
31 0.6882503728
32 0.6889863813
33 0.6896777893
34 0.6903285315
35 0.6909420930
36 0.6915215719
37 0.6920697312
38 0.6925890433
39 0.6930817268
40 0.6935497787
41 0.6939950011
42 0.6944190246
43 0.6948233279
44 0.6952092554
45 0.6955780322
46 0.6959307765
47 0.6962685118
48 0.6965921759
49 0.6969026303
50 0.6972006675
51 0.6974870178
52 0.6977623555
53 0.6980273039
54 0.6982824400
55 0.6985282991
56 0.6987653781
57 0.6989941391
58 0.6992150123
59 0.6994283988
60 0.6996346728

==> Images/alpha21.txt <==
x y
1 0
2 1.058350895
3 1.413944906
4 1.592223058
5 1.699321200
6 1.770768472
7 1.821823980
8 1.860126723
9 1.889923992
10 1.913765577
11 1.933274737
12 1.949533978
13 1.963292912
14 1.975087080
15 1.985309275
16 1.994254134
17 2.002146991
18 2.009163123
19 2.015440921
20 2.021091102
21 2.026203304
22 2.030850868
23 2.035094386
24 2.038984352
25 2.042563183
26 2.045866772
27 2.048925696
28 2.051766164
29 2.054410771
30 2.056879100
31 2.059188207
32 2.061353016
33 2.063386644
34 2.065300664
35 2.067105327
36 2.068809743
37 2.070422041
38 2.071949492
39 2.073398622
40 2.074775304
41 2.076084838
42 2.077332020
43 2.078521201
44 2.079656333
45 2.080741021
46 2.081778553
47 2.082771939
48 2.083723938
49 2.084637083
50 2.085513706
51 2.086355955
52 2.087165813
53 2.087945113
54 2.088695552
55 2.089418705
56 2.090116033
57 2.090788895
58 2.091438557
59 2.092066198
60 2.092672920

==> Images/alpha22.txt <==
x y
1 0
2 1.821932442
3 2.424983436
4 2.726130855
5 2.906723020
6 3.027081246
7 3.113034331
8 3.177490062
9 3.227617011
10 3.267715283
11 3.300520806
12 3.327857273
13 3.350987091
14 3.370811897
15 3.387992834
16 3.403025729
17 3.416289719
18 3.428079675
19 3.438628377
20 3.448122043
21 3.456711415
22 3.464519824
23 3.471649149
24 3.478184287
25 3.484196548
26 3.489746272
27 3.494884857
28 3.499656361
29 3.504098760
30 3.508244968
31 3.512123652
32 3.515759895
33 3.519175739
34 3.522390632
35 3.525421801
36 3.528284558
37 3.530992558
38 3.533558020
39 3.535991909
40 3.538304094
41 3.540503482
42 3.542598129
43 3.544595343
44 3.546501769
45 3.548323459
46 3.550065940
47 3.551734268
48 3.553333077
49 3.554866625
50 3.556338827
51 3.557753293
52 3.559113352
53 3.560422086
54 3.561682345
55 3.562896774
56 3.564067828
57 3.565197791
58 3.566288787
59 3.567342798
60 3.568361674

==> Images/alpha23.txt <==
x y
1 0
2 1.821932442
3 2.619413923
4 3.024527644
5 3.268943566
6 3.432343431
7 3.549254044
8 3.637035412
9 3.705364518
10 3.760060630
11 3.804832881
12 3.842157009
13 3.873748597
14 3.900833979
15 3.924313018
16 3.944860958
17 3.962994382
18 3.979115229
19 3.993540917
20 4.006525454
21 4.018274517
22 4.028956422
23 4.038710240
24 4.047651887
25 4.055878744
26 4.063473225
27 4.070505543
28 4.077035887
29 4.083116151
30 4.088791315
31 4.094100557
32 4.099078162
33 4.103754261
34 4.108155444
35 4.112305261
36 4.116224649
37 4.119932282
38 4.123444869
39 4.126777407
40 4.129943393
41 4.132955008
42 4.135823274
43 4.138558188
44 4.141168838
45 4.143663505
46 4.146049750
47 4.148334491
48 4.150524070
49 4.152624311
50 4.154640571
51 4.156577790
52 4.158440526
53 4.160232994
54 4.161959095
55 4.163622449
56 4.165226416
57 4.166774121
58 4.168268473
59 4.169712184
60 4.171107785

==> Images/spin4leading.txt <==
x y
2 -0.74724
3 -0.97262
4 0.645978
5 0.759066
6 -1.01174
7 -1.00502
8 0.941907
9 0.969816
10 -1.00957
11 -1.01485
12 1.01416
13 1.02238
14 -1.03086
15 -1.03548
16 1.03911
17 1.04312
18 -1.04679
19 -1.04984
20 1.05255
21 1.05506
22 -1.05736
23 -1.05943
24 1.06133
25 1.06308
26 -1.0647
27 -1.06619
28 1.06758
29 1.06887
30 -1.07008
31 -1.0712
32 1.07226
33 1.07325
34 -1.07418
35 -1.07506
36 1.07589
37 1.07668
38 -1.07742
39 -1.07813
40 1.0788
41 1.07944
42 -1.08004
43 -1.08062
44 1.08117
45 1.0817
46 -1.08221
47 -1.08269
48 1.08315
49 1.0836
50 -1.08402
51 -1.08443
52 1.08483
53 1.0852
54 -1.08557
55 -1.08592
56 1.08626
57 1.08659
58 -1.0869
59 -1.08721
60 1.0875
61 1.08779
62 -1.08806
63 -1.08833
64 1.08859
65 1.08884
66 -1.08908
67 -1.08932
68 1.08955
69 1.08977
70 -1.08998
71 -1.09019
72 1.0904
73 1.0906
74 -1.09079
75 -1.09098
76 1.09116
77 1.09134
78 -1.09151
79 -1.09168
80 1.09185
81 1.09201
82 -1.09216
83 -1.09232
84 1.09247
85 1.09261
86 -1.09276
87 -1.09289
88 1.09303
89 1.09316
90 -1.09329
91 -1.09342
92 1.09355
93 1.09367
94 -1.09379
95 -1.0939
96 1.09402
97 1.09413
98 -1.09424
99 -1.09435
100 1.09445

==> Images/spin4subleading.txt <==
x y
47 -1.51421843580648
48 -0.960698572603886
49 -0.981636245141162
50 -0.983168566840660
51 -0.983432786267838
52 -0.983743907662746
53 -0.984049339322597
54 -0.984343169263976
55 -0.984626316962270
56 -0.984899409863282
57 -0.985162971509096
58 -0.985417491421976
59 -0.985663427035227
60 -0.985901205422602
61 -0.986131225772411
62 -0.986353861646283
63 -0.986569463003581
64 -0.986778358035706
65 -0.986980854832534
66 -0.987177242898146
67 -0.987367794531425
68 -0.987552766085404
69 -0.987732399117589
70 -0.987906921442137
71 -0.988076548093498
72 -0.988241482210105
73 -0.988401915845740
74 -0.988558030715393
75 -0.988709998881698
76 -0.988857983387391
77 -0.989002138838700
78 -0.989142611944016
79 -0.989279542011832
80 -0.989413061411468
81 -0.989543295999802
82 -0.989670365516896
83 -0.989794383953128
84 -0.989915459890191
85 -0.990033696818119
86 -0.990149193430265
87 -0.990262043898010
88 -0.990372338126808
89 -0.990480161995029
90 -0.990585597576935
91 -0.990688723350996
92 -0.990789614394676
93 -0.990888342566687
94 -0.990984976677648
95 -0.991079582650002
96 -0.991172223667968
97 -0.991262960318248
98 -0.991351850722149
99 -0.991438950659712
100 -0.991524313686430
101 -0.991607991243042
102 -0.991690032758893
103 -0.991770485749289
104 -0.991849395907254
105 -0.991926807190055
106 -0.992002761900846
107 -0.992077300765747
108 -0.992150463006652
109 -0.992222286410041
110 -0.992292807392047
111 -0.992362061060016
112 -0.992430081270785
113 -0.992496900685858
114 -0.992562550823705
115 -0.992627062109322
116 -0.992690463921249
117 -0.992752784636170
118 -0.992814051671262
119 -0.992874291524407
120 -0.992933529812402
121 -0.992991791307274
122 -0.993049099970823
123 -0.993105478987474
124 -0.993160950795550
125 -0.993215537117042
126 -0.993269258985972
127 -0.993322136775410
128 -0.993374190223236
129 -0.993425438456703
130 -0.993475900015866
131 -0.993525592875948
132 -0.993574534468681
133 -0.993622741702699
134 -0.993670230983008
135 -0.993717018229600
136 -0.993763118895246
137 -0.993808547982510
138 -0.993853320060027
139 -0.993897449278078
140 -0.993940949383498
141 -0.993983833733955
142 -0.994026115311624
143 -0.994067806736287
144 -0.994108920277894
145 -0.994149467868598
146 -0.994189461114300
147 -0.994228911305728
148 -0.994267829429057
149 -0.994306226176114
150 -0.994344111954169
151 -0.994381496895336
152 -0.994418390865610
153 -0.994454803473548
154 -0.994490744078605
155 -0.994526221799161
156 -0.994561245520231
157 -0.994595823900882
158 -0.994629965381369
159 -0.994663678190008
160 -0.994696970349779
161 -0.994729849684700
162 -0.994762323825951
163 -0.994794400217779
164 -0.994826086123189
165 -0.994857388629425
166 -0.994888314653255
167 -0.994918870946067
168 -0.994949064098779
169 -0.994978900546583
170 -0.995008386573514
171 -0.995037528316864
172 -0.995066331771440
173 -0.995094802793672
174 -0.995122947105589
175 -0.995150770298649
176 -0.995178277837439
177 -0.995205475063258
178 -0.995232367197574
179 -0.99525895934536
180 -0.99528525649834
181 -0.99531126353809
182 -0.99533698523907
183 -0.9953624262715
184 -0.9953875912044
185 -0.9954124845080
186 -0.995437110557
187 -0.995461473631
188 -0.995485577921
189 -0.99550942753
190 -0.99553302647
191 -0.99555637867
192 -0.99557948799
193 -0.9956023582
194 -0.9956249930
195 -0.9956473959
196 -0.995669571
197 -0.995691521
198 -0.995713249
199 -0.99573476
200 -0.99575606

==> Images/subleading0.txt <==
x y
1 0.5235987756
2 0.7635815477
3 0.8425321090
4 0.8819282863
5 0.9055513654
6 0.9212960342
7 0.9325408091
8 0.9409738132
9 0.9475325555
10 0.9527794225
11 0.9570722484
12 0.9606495687
13 0.9636765133
14 0.9662710270
15 0.9685196000
16 0.9704870987
17 0.9722231258
18 0.9737662607
19 0.9751469606
20 0.9763895910
21 0.9775138762
22 0.9785359544
23 0.9794691570
24 0.9803245934
25 0.9811115955
26 0.9818380596
27 0.9825107121
28 0.9831353185
29 0.9837168492
30 0.9842596115
31 0.9847673574
32 0.9852433695
33 0.9856905328
34 0.9861113926
35 0.9865082036
36 0.9868829698
37 0.9872374786
38 0.9875733293
39 0.9878919571
40 0.9881946536
41 0.9884825847
42 0.9887568049
43 0.9890182708
44 0.9892678521
45 0.9895063410
46 0.9897344609
47 0.9899528737
48 0.9901621861
49 0.9903629552
50 0.9905556936
51 0.9907408737
52 0.9909189317
53 0.9910902705
54 0.9912552634
55 0.9914142568
56 0.9915675718
57 0.9917155074
58 0.9918583418
59 0.9919963345
60 0.9921297274
61 0.9922587469
62 0.9923836044
63 0.9925044983
64 0.9926216142
65 0.9927351267
66 0.9928451994
67 0.9929519864
68 0.9930556326
69 0.9931562746
70 0.9932540411
71 0.9933490537
72 0.9934414270
73 0.9935312696
74 0.9936186841
75 0.9937037675
76 0.9937866119
77 0.9938673045
78 0.9939459281
79 0.9940225612
80 0.9940972786
81 0.9941701510
82 0.9942412461
83 0.9943106281
84 0.9943783582
85 0.9944444946
86 0.9945090929
87 0.9945722063
88 0.9946338852
89 0.9946941782
90 0.9947531313
91 0.9948107887
92 0.9948671928
93 0.9949223838
94 0.9949764006
95 0.9950292802
96 0.9950810581
97 0.9951317685
98 0.9951814439
99 0.9952301159
100 0.9952778143
101 0.9953245683
102 0.9953704056
103 0.9954153528
104 0.9954594356
105 0.9955026788
106 0.9955451060
107 0.9955867403
108 0.9956276035
109 0.9956677170
110 0.9957071011
111 0.9957457756
112 0.9957837595
113 0.9958210711
114 0.9958577281
115 0.9958937477
116 0.9959291462
117 0.9959639396
118 0.9959981432
119 0.9960317721
120 0.9960648404
121 0.9960973622
122 0.9961293509
123 0.9961608194
124 0.9961917803
125 0.9962222459
126 0.9962522279
127 0.9962817377
128 0.9963107865
129 0.9963393849
130 0.9963675433
131 0.9963952718
132 0.9964225802
133 0.9964494779
134 0.9964759742
135 0.9965020780
136 0.9965277978
137 0.9965531422
138 0.9965781193
139 0.9966027370
140 0.9966270031
141 0.9966509249
142 0.9966745098
143 0.9966977649
144 0.9967206969
145 0.9967433127
146 0.9967656187
147 0.9967876212
148 0.9968093263
149 0.9968307401
150 0.9968518684
151 0.9968727169
152 0.9968932910
153 0.9969135962
154 0.9969336377
155 0.9969534205
156 0.9969729498
157 0.9969922303
158 0.9970112667
159 0.9970300637
160 0.9970486257
161 0.9970669571
162 0.9970850622
163 0.9971029452
164 0.9971206101
165 0.9971380609
166 0.9971553014
167 0.9971723354
168 0.9971891667
169 0.9972057988
170 0.9972222352
171 0.9972384793
172 0.9972545346
173 0.9972704043
174 0.9972860915
175 0.9973015995
176 0.9973169313
177 0.9973320898
178 0.9973470780
179 0.9973618987
180 0.9973765548
181 0.9973910489
182 0.9974053837
183 0.9974195619
184 0.9974335860
185 0.9974474584
186 0.9974611817
187 0.9974747582
188 0.9974881903
189 0.9975014802
190 0.9975146303
191 0.9975276426
192 0.9975405194
193 0.9975532628
194 0.9975658748
195 0.9975783575
196 0.9975907127
197 0.9976029426
198 0.9976150489
199 0.9976270335
200 0.9976388983

==> Images/subleading1.txt <==
x y
2 1.235803770
3 1.078643220
4 1.039335694
5 1.023606921
6 1.015740479
7 1.011244513
8 1.008434131
9 1.006560333
10 1.005248558
11 1.004294471
12 1.003578862
13 1.003028365
14 1.002595813
15 1.002249759
16 1.001968580
17 1.001737015
18 1.001544039
19 1.001381529
20 1.001243392
21 1.001124987
22 1.001022727
23 1.000933803
24 1.000855994
25 1.000787521
26 1.000726948
27 1.000673105
28 1.000625030
29 1.000581929
30 1.000543136
31 1.000508098
32 1.000476344
33 1.000447477
34 1.000421157
35 1.000397092
36 1.000375033
37 1.000354763
38 1.000336092
39 1.000318858
40 1.000302916
41 1.000288140
42 1.000274420
43 1.000261657
44 1.000249764
45 1.000238664
46 1.000228288
47 1.000218574
48 1.000209467
49 1.000200918
50 1.000192882
51 1.000185318
52 1.000178191
53 1.000171467
54 1.000165117
55 1.000159113
56 1.000153430
57 1.000148047
58 1.000142942
59 1.000138097
60 1.000133494
61 1.000129117
62 1.000124952
63 1.000120986
64 1.000117205
65 1.000113599
66 1.000110157
67 1.000106869
68 1.000103725
69 1.000100719
70 1.000097841
71 1.000095085
72 1.000092444
73 1.000089912
74 1.000087482
75 1.000085149
76 1.000082908
77 1.000080755
78 1.000078684
79 1.000076692
80 1.000074775
81 1.000072929
82 1.000071150
83 1.000069436
84 1.000067783
85 1.000066188
86 1.000064648
87 1.000063162
88 1.000061727
89 1.000060340
90 1.000058999
91 1.000057702
92 1.000056448
93 1.000055234
94 1.000054059
95 1.000052921
96 1.000051818
97 1.000050750
98 1.000049714
99 1.000048710
100 1.000047736
101 1.000046791
102 1.000045873
103 1.000044982
104 1.000044117
105 1.000043277
106 1.000042461
107 1.000041667
108 1.000040895
109 1.000040145
110 1.000039415
111 1.000038705
112 1.000038014
113 1.000037341
114 1.000036686
115 1.000036048
116 1.000035426
117 1.000034821
118 1.000034231
119 1.000033655
120 1.000033094
121 1.000032547
122 1.000032014
123 1.000031493
124 1.000030985
125 1.000030490
126 1.000030006
127 1.000029533
128 1.000029072
129 1.000028621
130 1.000028181
131 1.000027750
132 1.000027330
133 1.000026919
134 1.000026517
135 1.000026124
136 1.000025740
137 1.000025364
138 1.000024997
139 1.000024637
140 1.000024285
141 1.000023941
142 1.000023604
143 1.000023273
144 1.000022950
145 1.000022634
146 1.000022324
147 1.000022020
148 1.000021722
149 1.000021431
150 1.000021145
151 1.000020865
152 1.000020590
153 1.000020321
154 1.000020057
155 1.000019799
156 1.000019545
157 1.000019296
158 1.000019052
159 1.000018812
160 1.000018577
161 1.000018346
162 1.000018120
163 1.000017897
164 1.000017679
165 1.000017465
166 1.000017254
167 1.000017048
168 1.000016845
169 1.000016645
170 1.000016449
171 1.000016257
172 1.000016068
173 1.000015882
174 1.000015700
175 1.000015520
176 1.000015344
177 1.000015171
178 1.000015000
179 1.000014833
180 1.000014668
181 1.000014506
182 1.000014346
183 1.000014189
184 1.000014035
185 1.000013884
186 1.000013734
187 1.000013587
188 1.000013443
189 1.000013301
190 1.000013161
191 1.000013023
192 1.000012887
193 1.000012754
194 1.000012622
195 1.000012493
196 1.000012365
197 1.000012240
198 1.000012116
199 1.000011994
200 1.000011874

==> Images/subleading2.txt <==
x y
2 0.2905877206
3 0.9211072119
4 0.9763212904
5 0.9898492049
6 0.9947356776
7 0.9969230575
8 0.9980471411
9 0.9986835329
10 0.9990706756
11 0.9993196493
12 0.9994870173
13 0.9996036693
14 0.9996874562
15 0.9997491872
16 0.9997956698
17 0.9998313372
18 0.9998591614
19 0.9998811856
20 0.9998988458
21 0.9999131719
22 0.9999249150
23 0.9999346322
24 0.9999427421
25 0.9999495639
26 0.9999553435
27 0.9999602726
28 0.9999645021
29 0.9999681519
30 0.9999713179
31 0.9999740778
32 0.9999764946
33 0.9999786200
34 0.9999804967
35 0.9999821601
36 0.9999836395
37 0.9999849597
38 0.9999861416
39 0.9999872029
40 0.9999881585
41 0.9999890212
42 0.9999898022
43 0.9999905108
44 0.9999911552
45 0.9999917426
46 0.9999922791
47 0.9999927701
48 0.9999932203
49 0.9999936339
50 0.9999940146
51 0.9999943655
52 0.9999946894
53 0.9999949891
54 0.9999952666
55 0.9999955239
56 0.9999957630
57 0.9999959853
58 0.9999961923
59 0.9999963854
60 0.9999965656
61 0.9999967340
62 0.9999968916
63 0.9999970392
64 0.9999971776
65 0.9999973076
66 0.9999974296
67 0.9999975444
68 0.9999976525
69 0.9999977543
70 0.9999978503
71 0.9999979409
72 0.9999980265
73 0.9999981074
74 0.9999981840
75 0.9999982564
76 0.9999983251
77 0.9999983902
78 0.9999984520
79 0.9999985107
80 0.9999985664
81 0.9999986194
82 0.9999986698
83 0.9999987178
84 0.9999987635
85 0.9999988070
86 0.9999988485
87 0.9999988882
88 0.9999989260
89 0.9999989621
90 0.9999989967
91 0.9999990297
92 0.9999990613
93 0.9999990915
94 0.9999991204
95 0.9999991482
96 0.9999991747
97 0.9999992002
98 0.9999992246
99 0.9999992481
100 0.9999992706
101 0.9999992922
102 0.9999993130
103 0.9999993330
104 0.9999993522
105 0.9999993707
106 0.9999993885
107 0.9999994056
108 0.9999994221
109 0.9999994380
110 0.9999994533
111 0.9999994680
112 0.9999994822
113 0.9999994960
114 0.9999995092
115 0.9999995220
116 0.9999995343
117 0.9999995463
118 0.9999995578
119 0.9999995689
120 0.9999995797
121 0.9999995901
122 0.9999996002
123 0.9999996099
124 0.9999996193
125 0.9999996284
126 0.9999996373
127 0.9999996458
128 0.9999996541
129 0.9999996622
130 0.9999996699
131 0.9999996775
132 0.9999996848
133 0.9999996919
134 0.9999996988
135 0.9999997055
136 0.9999997120
137 0.9999997183
138 0.9999997244
139 0.9999997303
140 0.9999997361
141 0.9999997417
142 0.9999997472
143 0.9999997525
144 0.9999997576
145 0.9999997626
146 0.9999997675
147 0.9999997722
148 0.9999997768
149 0.9999997813
150 0.9999997857
151 0.9999997900
152 0.9999997941
153 0.9999997981
154 0.9999998021
155 0.9999998059
156 0.9999998096
157 0.9999998132
158 0.9999998168
159 0.9999998202
160 0.9999998236
161 0.9999998269
162 0.9999998301
163 0.9999998332
164 0.9999998363
165 0.9999998392
166 0.9999998421
167 0.9999998450
168 0.9999998477
169 0.9999998504
170 0.9999998531
171 0.9999998556
172 0.9999998582
173 0.9999998606
174 0.9999998630
175 0.9999998654
176 0.9999998677
177 0.9999998699
178 0.9999998721
179 0.9999998742
180 0.9999998763
181 0.9999998784
182 0.9999998804
183 0.9999998823
184 0.9999998843
185 0.9999998861
186 0.9999998880
187 0.9999998898
188 0.9999998915
189 0.9999998932
190 0.9999998949
191 0.9999998966
192 0.9999998982
193 0.9999998998
194 0.9999999013
195 0.9999999028
196 0.9999999043
197 0.9999999058
198 0.9999999072
199 0.9999999086
200 0.9999999100

==> Images/subleading3.txt <==
x y
3 1.158203072
4 1.023740462
5 1.006784624
6 1.002638873
7 1.001233891
8 1.000652590
9 1.000377075
10 1.000232910
11 1.000151565
12 1.000102851
13 1.000072238
14 1.000052219
15 1.000038682
16 1.000029262
17 1.000022544
18 1.000017648
19 1.000014012
20 1.000011267
21 1.000009162
22 1.000007527
23 1.000006241
24 1.000005218
25 1.000004396
26 1.000003730
27 1.000003186
28 1.000002737
29 1.000002365
30 1.000002054
31 1.000001792
32 1.000001571
33 1.000001383
34 1.000001222
35 1.000001084
36 1.000000965
37 1.000000862
38 1.000000772
39 1.000000693
40 1.000000625
41 1.000000564
42 1.000000511
43 1.000000464
44 1.000000422
45 1.000000385
46 1.000000352
47 1.000000322
48 1.000000295
49 1.000000272
50 1.000000250
51 1.000000231
52 1.000000213
53 1.000000197
54 1.000000182
55 1.000000169
56 1.000000157
57 1.000000146
58 1.000000136
59 1.000000127
60 1.000000119
61 1.000000111
62 1.000000104
63 1.000000097
64 1.000000091
65 1.000000086
66 1.000000081
67 1.000000076
68 1.000000071
69 1.000000067
70 1.000000063
71 1.000000060
72 1.000000057
73 1.000000053
74 1.000000051
75 1.000000048
76 1.000000045
77 1.000000043
78 1.000000041
79 1.000000039
80 1.000000037
81 1.000000035
82 1.000000033
83 1.000000032
84 1.000000030
85 1.000000029
86 1.000000027
87 1.000000026
88 1.000000025
89 1.000000024
90 1.000000023
91 1.000000022
92 1.000000021
93 1.000000020
94 1.000000019
95 1.000000018
96 1.000000018
97 1.000000017
98 1.000000016
99 1.000000016
100 1.000000015
101 1.000000014
102 1.000000014
103 1.000000013
104 1.000000013
105 1.000000012
106 1.000000012
107 1.000000011
108 1.000000011
109 1.000000011
110 1.000000010
111 1.000000010
112 1.000000009
113 1.000000009
114 1.000000009
115 1.000000008
116 1.000000008
117 1.000000008
118 1.000000008
119 1.000000007
120 1.000000007
121 1.000000007
122 1.000000007
123 1.000000006
124 1.000000006
125 1.000000006
126 1.000000006
127 1.000000006
128 1.000000006
129 1.000000005
130 1.000000005
131 1.000000005
132 1.000000005
133 1.000000005
134 1.000000005
135 1.000000004
136 1.000000004
137 1.000000004
138 1.000000004
139 1.000000004
140 1.000000004
141 1.000000004
142 1.000000004
143 1.000000004
144 1.000000003
145 1.000000003
146 1.000000003
147 1.000000003
148 1.000000003
149 1.000000003
150 1.000000003
151 1.000000003
152 1.000000003
153 1.000000003
154 1.000000003
155 1.000000003
156 1.000000002
157 1.000000002
158 1.000000002
159 1.000000002
160 1.000000002
161 1.000000002
162 1.000000002
163 1.000000002
164 1.000000002
165 1.000000002
166 1.000000002
167 1.000000002
168 1.000000002
169 1.000000002
170 1.000000002
171 1.000000002
172 1.000000002
173 1.000000002
174 1.000000002
175 1.000000002
176 1.000000002
177 1.000000001
178 1.000000001
179 1.000000001
180 1.000000001
181 1.000000001
182 1.000000001
183 1.000000001
184 1.000000001
185 1.000000001
186 1.000000001
187 1.000000001
188 1.000000001
189 1.000000001
190 1.000000001
191 1.000000001
192 1.000000001
193 1.000000001
194 1.000000001
195 1.000000001
196 1.000000001
197 1.000000001
198 1.000000001
199 1.000000001
200 1.000000001
